Bulge-disc decomposition of the Hydra cluster galaxies in 12 bands

When a galaxy falls into a cluster, its outermost parts are the most affected by the environment. In this paper, we are interested in studying the influence of a dense environment on different galaxy's components to better understand how this affects the evolution of galaxies. We use, as laboratory for this study, the Hydra cluster which is close to virialization; yet it still shows evidence of substructures. We present a multi-wavelength bulge-disc decomposition performed simultaneously in 12 bands from S-PLUS data for 52 galaxies brighter than m$_{r}$= 16. We model the galaxies with a Sersic profile for the bulge and an exponential profile for the disc. We find that the smaller, more compact, and bulge-dominated galaxies tend to exhibit a redder colour at a fixed stellar mass. This suggests that the same mechanisms (ram-pressure stripping and tidal stripping) that are causing the compaction in these galaxies are also causing them to stop forming stars. The bulge size is unrelated to the galaxy's stellar mass, while the disc size increases with greater stellar mass, indicating the dominant role of the disc in the overall galaxy mass-size relation found. Furthermore, our analysis of the environment unveils that quenched galaxies are prevalent in regions likely associated with substructures. However, these areas also harbour a minority of star-forming galaxies, primarily resulting from galaxy interactions. Lastly, we find that ~37 percent of the galaxies exhibit bulges that are bluer than their discs, indicative of an outside-in quenching process in this type of dense environments.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
